Assessing the similarity of dose response and target doses in two non-overlapping subgroups

We consider two problems that are attracting increasing attention in clinical dose finding studies. First, we assess the similarity of two non-linear regression models for two non-overlapping subgroups of patients over a restricted covariate space. To this end, we derive a confidence interval for the maximum difference between the two given models. If this confidence interval excludes the equivalence margins, similarity of dose response can be claimed. Second, we address the problem of demonstrating the similarity of two target doses for two non-overlapping subgroups, using again a confidence interval based approach. We illustrate the proposed methods with a real case study and investigate their operating characteristics (coverage probabilities, Type I error rates, power) via simulation.

==> figs/fig2b.txt <==
-------------------------------------------------------------------- 
Maximum distance between 'Model 2 - Model 1' 
 
Fitted parameters: 
Model 1 ( linear ) has parameters  (Intercept) dose : 0.3984127 0.04276686 
Model 2 ( emax ) has parameters  e0 eMax ed50 : 0.2200349 0.5171092 1.395615 

Criterion values 
Max U = 0.2284271  at x= 4 
(1 - 0.1 ) confidence region: [ -0.1606074 , 0.2284271 ] 
Min L = -0.3910899  at x= 0 
(1 - 0.1 ) confidence region: [ -0.3910899 , 0.03433434 ] 

If -delta < -0.3910899  and 0.2284271 < delta, then similarity is shown
--------------------------------------------------------------------

==> figs/tab1.txt <==
   delta sigma     n m nn alpha Right Wrong Relation runtime_local runtime_global seed
1      1     1 10000 1 10  0.05  9870   130   0.0130 1389.779 secs  1389.780 secs 1236
2      1     2 10000 1 10  0.05 10000     0   0.0000 1383.542 secs  2773.347 secs 1237
3      1     3 10000 1 10  0.05 10000     0   0.0000 1395.914 secs  4169.300 secs 1238
4      2     1 10000 1 10  0.05  9493   507   0.0507 1360.558 secs  5529.878 secs 1239
5      2     2 10000 1 10  0.05  9864   136   0.0136 1369.880 secs  6899.782 secs 1240
6      2     3 10000 1 10  0.05  9998     2   0.0002 1361.930 secs  8261.734 secs 1241
7      3     1 10000 1 10  0.05  9460   540   0.0540 1370.408 secs  9632.168 secs 1242
8      3     2 10000 1 10  0.05  9596   404   0.0404 1385.508 secs 11017.704 secs 1243
9      3     3 10000 1 10  0.05  9840   160   0.0160 1364.158 secs 12381.890 secs 1244
10     1     1 10000 1 50  0.05  9539   461   0.0461 1376.554 secs 13758.473 secs 1245
11     1     2 10000 1 50  0.05  9810   190   0.0190 1370.950 secs 15129.454 secs 1246
12     1     3 10000 1 50  0.05  9999     1   0.0001 1366.863 secs 16496.349 secs 1247
13     2     1 10000 1 50  0.05  9483   517   0.0517 1376.295 secs 17872.679 secs 1248
14     2     2 10000 1 50  0.05  9557   443   0.0443 1371.515 secs 19244.232 secs 1249
15     2     3 10000 1 50  0.05  9589   411   0.0411 1368.119 secs 20612.390 secs 1250
16     3     1 10000 1 50  0.05  9474   526   0.0526 1367.375 secs 21979.801 secs 1251
17     3     2 10000 1 50  0.05  9535   465   0.0465 1366.007 secs 23345.846 secs 1252
18     3     3 10000 1 50  0.05  9541   459   0.0459 1366.079 secs 24711.993 secs 1253
19     1     1 10000 1 10  0.10  9552   448   0.0448 1354.944 secs 26066.979 secs 1254
20     1     2 10000 1 10  0.10 10000     0   0.0000 1354.487 secs 27421.508 secs 1255
21     1     3 10000 1 10  0.10 10000     0   0.0000 1354.538 secs 28776.090 secs 1256
22     2     1 10000 1 10  0.10  9056   944   0.0944 1354.729 secs 30130.865 secs 1257
23     2     2 10000 1 10  0.10  9578   422   0.0422 1355.086 secs 31485.998 secs 1258
24     2     3 10000 1 10  0.10  9927    73   0.0073 1354.744 secs 32840.792 secs 1259
25     3     1 10000 1 10  0.10  9045   955   0.0955 1354.571 secs 34195.416 secs 1260
26     3     2 10000 1 10  0.10  9099   901   0.0901 1354.803 secs 35550.270 secs 1261
27     3     3 10000 1 10  0.10  9508   492   0.0492 1354.644 secs 36904.966 secs 1262
28     1     1 10000 1 50  0.10  9108   892   0.0892 1362.834 secs 38267.854 secs 1263
29     1     2 10000 1 50  0.10  9439   561   0.0561 1362.913 secs 39630.821 secs 1264
30     1     3 10000 1 50  0.10  9893   107   0.0107 1362.402 secs 40993.280 secs 1265
31     2     1 10000 1 50  0.10  8959  1041   0.1041 1362.619 secs 42355.958 secs 1266
32     2     2 10000 1 50  0.10  9055   945   0.0945 1363.107 secs 43719.146 secs 1267
33     2     3 10000 1 50  0.10  9154   846   0.0846 1362.675 secs 45081.882 secs 1268
34     3     1 10000 1 50  0.10  8970  1030   0.1030 1362.555 secs 46444.499 secs 1269
35     3     2 10000 1 50  0.10  9057   943   0.0943 1362.489 secs 47807.050 secs 1270
36     3     3 10000 1 50  0.10  9055   945   0.0945 1362.469 secs 49169.584 secs 1271


-----
delta = klar (definiert Hypothesen UND Abstand der Kurven)
sigma = Varianz der Messfehler
n = Anzahl Simulationsdurchläufe
nn = Anzahl Beobachtungen pro Dosis
alpha = gewähltes Fehlerlevel
Right = korrekt identifiziert als Nullhypothese annehmen
Wrong = falsch abgelehnte Nullhypothesen
Relation = Wrong/n (tatsächlicher Fehlerlevel)
runtime_local = Runtime benötigt für diese Simulation
runtime_global = kumulative Runtime
seed = Wert, mit dem der Fehlergenerator initialisiert wurde (um Simulationen 1:1 nachstellen zu können).

==> figs/tab2.txt <==
   delta maxdis sigma     n nn alpha    H0   H1 Relation runtime_local runtime_global seed
1      1   0.00     1 10000 10  0.05  7888 2112   0.2112 1362.907 secs  1362.916 secs 8235
2      1   0.25     1 10000 10  0.05  8300 1700   0.1700 1369.367 secs  2732.300 secs 8236
3      1   0.50     1 10000 10  0.05  8978 1022   0.1022 1368.257 secs  4100.578 secs 8237
4      1   0.75     1 10000 10  0.05  9536  464   0.0464 1368.473 secs  5469.071 secs 8238
5      1   0.90     1 10000 10  0.05  9773  227   0.0227 1368.598 secs  6837.690 secs 8239
6      1   0.00     2 10000 10  0.05 10000    0   0.0000 1368.194 secs  8205.907 secs 8240
7      1   0.25     2 10000 10  0.05 10000    0   0.0000 1368.143 secs  9574.075 secs 8241
8      1   0.50     2 10000 10  0.05 10000    0   0.0000 1368.059 secs 10942.161 secs 8242
9      1   0.75     2 10000 10  0.05 10000    0   0.0000 1367.752 secs 12309.940 secs 8243
10     1   0.90     2 10000 10  0.05 10000    0   0.0000 1368.342 secs 13678.311 secs 8244
11     1   0.00     3 10000 10  0.05 10000    0   0.0000 1368.564 secs 15046.941 secs 8245
12     1   0.25     3 10000 10  0.05 10000    0   0.0000 1368.341 secs 16415.315 secs 8246
13     1   0.50     3 10000 10  0.05 10000    0   0.0000 1368.495 secs 17783.842 secs 8247
14     1   0.75     3 10000 10  0.05 10000    0   0.0000 1368.070 secs 19151.946 secs 8248
15     1   0.90     3 10000 10  0.05 10000    0   0.0000 1368.244 secs 20520.226 secs 8249
16     1   0.00     1 10000 50  0.05     7 9993   0.9993 1375.060 secs 21895.323 secs 8250
17     1   0.25     1 10000 50  0.05    30 9970   0.9970 1374.719 secs 23270.080 secs 8251
18     1   0.50     1 10000 50  0.05   832 9168   0.9168 1375.300 secs 24645.420 secs 8252
19     1   0.75     1 10000 50  0.05  5562 4438   0.4438 1375.417 secs 26020.879 secs 8253
20     1   0.90     1 10000 50  0.05  8559 1441   0.1441 1375.295 secs 27396.218 secs 8254
21     1   0.00     2 10000 50  0.05  6096 3904   0.3904 1375.392 secs 28771.653 secs 8255
22     1   0.25     2 10000 50  0.05  6739 3261   0.3261 1376.084 secs 30147.781 secs 8256
23     1   0.50     2 10000 50  0.05  8006 1994   0.1994 1375.988 secs 31523.814 secs 8257
24     1   0.75     2 10000 50  0.05  9240  760   0.0760 1376.035 secs 32899.896 secs 8258
25     1   0.90     2 10000 50  0.05  9636  364   0.0364 1376.017 secs 34275.963 secs 8259
26     1   0.00     3 10000 50  0.05  9968   32   0.0032 1375.874 secs 35651.885 secs 8260
27     1   0.25     3 10000 50  0.05  9982   18   0.0018 1375.941 secs 37027.878 secs 8261
28     1   0.50     3 10000 50  0.05  9980   20   0.0020 1374.632 secs 38402.578 secs 8262
29     1   0.75     3 10000 50  0.05  9995    5   0.0005 1383.269 secs 39785.900 secs 8263
30     1   0.90     3 10000 50  0.05  9991    9   0.0009 1398.144 secs 41184.103 secs 8264
31     1   0.00     1 10000 10  0.10  5743 4257   0.4257 1388.440 secs 42572.600 secs 8265
32     1   0.25     1 10000 10  0.10  6227 3773   0.3773 1383.466 secs 43956.124 secs 8266
33     1   0.50     1 10000 10  0.10  7324 2676   0.2676 1388.499 secs 45344.683 secs 8267
34     1   0.75     1 10000 10  0.10  8566 1434   0.1434 1395.524 secs 46740.270 secs 8268
35     1   0.90     1 10000 10  0.10  9258  742   0.0742 1381.741 secs 48122.072 secs 8269
36     1   0.00     2 10000 10  0.10  9998    2   0.0002 1380.193 secs 49502.327 secs 8270
37     1   0.25     2 10000 10  0.10  9996    4   0.0004 1386.638 secs 50889.030 secs 8271
38     1   0.50     2 10000 10  0.10  9999    1   0.0001 1390.397 secs 52279.507 secs 8272
39     1   0.75     2 10000 10  0.10  9998    2   0.0002 1390.909 secs 53670.487 secs 8273
40     1   0.90     2 10000 10  0.10  9998    2   0.0002 1393.156 secs 55063.713 secs 8274
41     1   0.00     3 10000 10  0.10 10000    0   0.0000 1398.399 secs 56462.185 secs 8275
42     1   0.25     3 10000 10  0.10 10000    0   0.0000 1391.202 secs 57853.460 secs 8276
43     1   0.50     3 10000 10  0.10 10000    0   0.0000 1396.115 secs 59249.649 secs 8277
44     1   0.75     3 10000 10  0.10 10000    0   0.0000 1402.583 secs 60652.312 secs 8278
45     1   0.90     3 10000 10  0.10 10000    0   0.0000 1380.997 secs 62033.386 secs 8279
46     1   0.00     1 10000 50  0.10     1 9999   0.9999 1395.515 secs 63428.980 secs 8280
47     1   0.25     1 10000 50  0.10     9 9991   0.9991 1388.751 secs 64817.810 secs 8281
48     1   0.50     1 10000 50  0.10   423 9577   0.9577 1390.341 secs 66208.232 secs 8282
49     1   0.75     1 10000 50  0.10  4170 5830   0.5830 1387.529 secs 67595.842 secs 8283
50     1   0.90     1 10000 50  0.10  7547 2453   0.2453 1384.974 secs 68980.900 secs 8284
51     1   0.00     2 10000 50  0.10  3863 6137   0.6137 1388.918 secs 70369.902 secs 8285
52     1   0.25     2 10000 50  0.10  4417 5583   0.5583 1389.875 secs 71759.863 secs 8286
53     1   0.50     2 10000 50  0.10  6066 3934   0.3934 1389.824 secs 73149.775 secs 8287
54     1   0.75     2 10000 50  0.10  8138 1862   0.1862 1386.371 secs 74536.235 secs 8288
55     1   0.90     2 10000 50  0.10  8988 1012   0.1012 1385.386 secs 75921.709 secs 8289
56     1   0.00     3 10000 50  0.10  9252  748   0.0748 1385.308 secs 77307.111 secs 8290
57     1   0.25     3 10000 50  0.10  9339  661   0.0661 1384.988 secs 78692.191 secs 8291
58     1   0.50     3 10000 50  0.10  9502  498   0.0498 1384.811 secs 80077.094 secs 8292
59     1   0.75     3 10000 50  0.10  9769  231   0.0231 1384.986 secs 81462.175 secs 8293
60     1   0.90     3 10000 50  0.10  9851  149   0.0149 1385.633 secs 82847.906 secs 8294

   delta maxdis sigma     n nn alpha    H0   H1 Relation runtime_local runtime_global seed
1      1   0.00     1 10000 30  0.05   344 9656   0.9656 1379.344 secs  1379.356 secs 8235
2      1   0.25     1 10000 30  0.05   611 9389   0.9389 1386.220 secs  2765.597 secs 8236
3      1   0.50     1 10000 30  0.05  2690 7310   0.7310 1385.429 secs  4151.047 secs 8237
4      1   0.75     1 10000 30  0.05  6942 3058   0.3058 1385.329 secs  5536.397 secs 8238
5      1   0.90     1 10000 30  0.05  8894 1106   0.1106 1385.599 secs  6922.018 secs 8239
6      1   0.00     2 10000 30  0.05  9483  517   0.0517 1385.271 secs  8307.312 secs 8240
7      1   0.25     2 10000 30  0.05  9560  440   0.0440 1385.156 secs  9692.492 secs 8241
8      1   0.50     2 10000 30  0.05  9722  278   0.0278 1385.270 secs 11077.788 secs 8242
9      1   0.75     2 10000 30  0.05  9871  129   0.0129 1385.567 secs 12463.382 secs 8243
10     1   0.90     2 10000 30  0.05  9928   72   0.0072 1386.336 secs 13849.746 secs 8244
11     1   0.00     3 10000 30  0.05 10000    0   0.0000 1385.326 secs 15235.102 secs 8245
12     1   0.25     3 10000 30  0.05 10000    0   0.0000 1385.350 secs 16620.483 secs 8246
13     1   0.50     3 10000 30  0.05 10000    0   0.0000 1385.245 secs 18005.761 secs 8247
14     1   0.75     3 10000 30  0.05 10000    0   0.0000 1385.305 secs 19391.103 secs 8248
15     1   0.90     3 10000 30  0.05 10000    0   0.0000 1385.173 secs 20776.311 secs 8249
16     1   0.00     1 10000 30  0.10   123 9877   0.9877 1382.318 secs 22158.667 secs 8250
17     1   0.25     1 10000 30  0.10   256 9744   0.9744 1381.994 secs 23540.699 secs 8251
18     1   0.50     1 10000 30  0.10  1569 8431   0.8431 1382.111 secs 24922.850 secs 8252
19     1   0.75     1 10000 30  0.10  5665 4335   0.4335 1382.073 secs 26304.963 secs 8253
20     1   0.90     1 10000 30  0.10  8052 1948   0.1948 1381.935 secs 27686.941 secs 8254
21     1   0.00     2 10000 30  0.10  7823 2177   0.2177 1382.487 secs 29069.472 secs 8255
22     1   0.25     2 10000 30  0.10  8055 1945   0.1945 1382.158 secs 30451.675 secs 8256
23     1   0.50     2 10000 30  0.10  8696 1304   0.1304 1382.181 secs 31833.902 secs 8257
24     1   0.75     2 10000 30  0.10  9293  707   0.0707 1382.072 secs 33216.022 secs 8258
25     1   0.90     2 10000 30  0.10  9570  430   0.0430 1383.662 secs 34599.732 secs 8259
26     1   0.00     3 10000 30  0.10  9981   19   0.0019 1382.129 secs 35981.911 secs 8260
27     1   0.25     3 10000 30  0.10  9984   16   0.0016 1390.513 secs 37372.485 secs 8261
28     1   0.50     3 10000 30  0.10  9985   15   0.0015 1396.652 secs 38769.191 secs 8262
29     1   0.75     3 10000 30  0.10  9990   10   0.0010 1391.830 secs 40161.077 secs 8263
30     1   0.90     3 10000 30  0.10  9993    7   0.0007 1390.196 secs 41551.328 secs 8264

